Particle-based Simulation of an Air-Breathing Electric Propulsion System

A novel concept called Air-Breathing Electric Propulsion proposes to fly satellites at altitudes in the range 180-250 km, since this would have some advantages for the performance of radio communication and Earth observation equipment. The ABEP satellites compensate the atmospheric drag through a continuous thrust provided by collecting, ionizing and accelerating the residual atmospheric particles. It is clear that the feasibility of this concept will require a significant design and testing effort, performed first on ground and later in orbit. Plasma simulation tools play a fundamental role in the development of this technology, for two main reasons: (i) they can potentially increase dramatically the optimization and testing process of ABEP systems, since on-ground testing and in-orbit demonstrators are costly and time consuming, and (ii) the fidelity of on-ground testing is limited by the finite size and pumping speed of high-vacuum facilities, as well as the means through which the orbital flow is produced. In this paper, we demonstrate a one-way coupled, particle-based simulation strategy for a CubeSat sized ABEP system. The neutral flow in the full geometry of the ABEP system comprising the intake and the thruster is simulated first through Direct Simulation Monte Carlo. Then, the resulting neutral density is used as the input for a Particle-in-Cell simulation of the detailed thruster geometry. The simulations are performed in 3D and within the VKI in-house code Pantera, taking advantage of the fully-implicit energy-conserving scheme.

==> FIGURES/neutrals.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'neutrals.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{168.85715995bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.45348845)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{neutrals.pdf}}%
    \put(0.71564265,1.10284183){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}N$_2$\end{tabular}}}}%
    \put(0.71564265,0.61426279){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}O\end{tabular}}}}%
    \put(0.71564265,0.13456669){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}O$_2$\end{tabular}}}}%
  \end{picture}%
\endgroup%

